Unveiling the X-ray Secrets of Fermi-detected Narrow-Line Seyfert 1 Galaxies with XMM-Newton Observations

In the innermost regions of active galactic nuclei, where the accretion disk, corona, and jet processes are closely coupled, X-ray observations offer a direct probe to study the physics of disk-jet coupling and the mechanisms driving relativistic outflows. We present a comprehensive analysis of the X-ray timing and spectral variability of 16 Narrow Line Seyfert 1 galaxies detected by Fermi-LAT, based on 29 epochs of XMM-Newton observations. A moderate intraday flux variability is observed throughout the sample, with fractional variability ranging from 5 to 16\%. The temporal study of 1H\,0323+342 reveals a distinctive turnover timescale in structure functions, along with notable variations in flux and power spectral density slopes. The hardness ratio in some epochs demonstrates a clear trend of softer-when-brighter. The X-ray spectra of 1H 0323+342, PMN J0948+0022, RGB J1644+263, PKS 1502+036, and J1246+0238 are well fitted by a power-law + blackbody model, suggesting a bright disk along with a jet, and J1222+0413 is fitted by broken power-law, while the remaining sources are well fitted by a power-law model revealing the non-thermal domination. The X-ray luminosity exhibits a strong correlation with $\gamma$-ray and disk luminosity, and a strong correlation with the jet power, suggesting a close coupling of disk and jet. Additionally, we have found an anti-correlation between the X-ray spectral index and the X-ray luminosity, as well as with the FWHM of H$\beta$ line, indicating a complex interaction between the central engine, jet activity, and the accretion disk in these sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
